Wide-Band Spectral Variability of Peaked Spectrum Sources

Characterising spectral variability of radio sources is a technique that offers the ability to determine the astrophysics of the intervening media, source structure, emission and absorption processes. We present broadband (0.072--10 GHz) spectral variability of 15 peaked-spectrum (PS) sources with the Australia Telescope Compact Array (ATCA) and the Murchison Widefield Array (MWA). These 15 PS sources were observed quasi-contemporaneously with ATCA and the MWA four to six times during 2020 with approximately a monthly cadence. Variability was not detected at 1--10GHz frequencies but 13 of the 15 targets show significant variability with the MWA at megahertz frequencies. We conclude the majority of variability seen at megahertz frequencies is due to refractive interstellar scintillation of a compact component ~25 mas across. We also identify four PS sources that show a change in their spectral shape at megahertz frequencies. Three of these sources are consistent with a variable optical depth from an inhomogeneous free-free absorbing cloud around the source. One PS source with a variable spectral shape at megahertz frequencies is consistent with an ejection travelling along the jet. We present spectral variability as a method for determining the physical origins of observed variability and for providing further evidence to support absorption models for PS sources where spectral modelling alone is insufficient.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
